The First Measurement of the $2^{3\!}S_1 - 2^{3\!}P / 3^{3\!}P$ Tune-Out Wavelength in He*

The workhorse of atomic physics, quantum electrodynamics, is one of the best-tested theories in physics. However recent discrepancies have shed doubt on its accuracy for complex atomic systems. To facilitate the development of the theory further we aim to measure transition dipole matrix elements of metastable helium (He*) (the ideal 3 body test-bed) to the highest accuracy thus far. We have undertaken a measurement of the `tune-out wavelength' which occurs when the contributions to the dynamic polarizability from all atomic transitions sum to zero; thus illuminating an atom with this wavelength of light then produces no net energy shift. This provides a strict constraint on the transition dipole matrix elements without the complication and inaccuracy of other methods. Using a novel atom-laser based technique we have made the first measurement of the tune-out wavelength in metastable helium between the $3^{3}P_{1,2,3}$ and $2^{3}P_{1,2,3}$ states at 413.07(2) nm which compares well with the predicted value [PhysRevA.88.052515] of 413.02(9) nm. We have additionally developed many of the methods necessary to improve this measurement to the 100 fm level of accuracy where it will form the most accurate determination of transition rate information ever made in He* and provide a stringent test for atomic QED simulations. We believe this measurement to be one of the most sensitive ever made of an optical dipole potential, able to detect changes in potentials of $\sim$200 pK and is widely applicable to other species and areas of atom optics.

==> about.txt <==
corrections to hnrs thesis

p: comment
v:     "physics: quantum" - capitalize or drop for comma
v:    "however,"
vii:     "For a devices"
4:     "Is so far been limited
7:    "Them known as quantum field theory"
7:    "The first of a proton" - ?? [couldnt find]
10:     "Experimentally and theoretical"
11:     "Less approximations" - "Fewer"
11:    (among others) - (among other things)?
oh- page 8 just placed after 10!
13;    "Feild"
13: "exelent"
14: "further," "impracticality expensive" [dont understand]
15: "..", "originally proposed" sentence fragment, 
19: "saturation power(" trailing bracket, (He*) in bracket lower in page, 
20: W not defined in 2.21m, "indistinguishably of particles", "mean-feild", 
...
31: "project.however", "hermeticaly", "We first sample" sentence fragmented
33: w_diff missing a number
34: Figure caption missing spaces
35: "A simple protocol first" fragmented
37: Lowercase w in footnote. Removed dash in `Monte Carlo'.
38: "invar" means what?
40: "at this scale" - "at the scale/relevant scales"?
41: "due to there"
43: "and a the", "mean" -> 'means", space missing after (m_f=0,1), 
44: "Aproxmation", "alpha" - replace by character, "The out proportional change", w_probe subscript broken, 
48: "atractive", "dynamics of order trap frequency" - inverse trap frequency?, "When the modulation of the probe beam far slower it reasonable", 
50: "Lasers wavelength" [dont understand]
52: "sim200pk"

